Star-forming Clumps in Local Luminous Infrared Galaxies

We present $HST$ narrow-band near-infrared imaging of Pa$\alpha$ and Pa$\beta$ emission of 48 local Luminous Infrared Galaxies (LIRGs) from the Great Observatories All-Sky LIRG Survey (GOALS). These data allow us to measure the properties of 810 spatially resolved star-forming regions (59 nuclei and 751 extra-nuclear clumps), and directly compare their properties to those found in both local and high-redshift star-forming galaxies. We find that in LIRGs, the star-forming clumps have radii ranging from $\sim90-900$ pc and star formation rates (SFRs) of $\sim1\times10^{-3}$ to 10 M$_\odot$yr$^{-1}$, with median values for extra-nuclear clumps of 170 pc and 0.03 M$_\odot$yr$^{-1}$. The detected star-forming clumps are young, with a median stellar age of $8.7$ Myrs, and a median stellar mass of $5\times10^{5}$ M$_\odot$. The SFRs span the range of those found in normal local star-forming galaxies to those found in high-redshift star-forming galaxies at $\rm{z}=1-3$. The luminosity function of the LIRG clumps has a flatter slope than found in lower-luminosity, star-forming galaxies, indicating a relative excess of luminous star-forming clumps. In order to predict the possible range of star-forming histories and gas fractions, we compare the star-forming clumps to those measured in the MassiveFIRE high-resolution cosmological simulation. The star-forming clumps in MassiveFIRE cover the same range of SFRs and sizes found in the local LIRGs and have total gas fractions that extend from 10 to 90%. If local LIRGs are similar to these simulated galaxies, we expect future observations with ALMA will find a large range of gas fractions, and corresponding star formation efficiencies, among the star-forming clumps in LIRGs.

==> ClumpProperties.txt <==
Title: Star-forming Clumps in Local Luminous Infrared Galaxies
Authors: Kirsten Larson
Table: 3
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units          Label  Explanations
--------------------------------------------------------------------------------
   1- 17 A17    --             Name   Clump name
  18- 24 F7.5   [solMass]/yr   SFR    Clump Star Formation Rate[SFR]
  25- 30 F6.4   [solMass]/yr e_SFR    SFR error
  31- 38 A8     yr             Age    Clump age
  39- 46 A8     yr           e_Age    Clump age error
  47- 54 A8     [solMass]      Mass   Clump mass
  55- 62 A8     [solMass]    e_Mass   Clump mass error
  63- 65 I3     pc             Rad    Effective radius of the clumps
  66- 68 I3     pc           e_Rad    Effective radius error
--------------------------------------------------------------------------------
Note (1): 
--------------------------------------------------------------------------------

 MCG+02-20-003_n1     0.286   0.009        NaN     NaN        NaN     NaN  269   24
 MCG+02-20-003_c1     0.026   0.007    6.1e+08 4.5e+08    1.5e+07 1.2e+07  254   81
 MCG+02-20-003_c2    0.0057   0.001    3.6e+09 1.5e+09    1.8e+07 6.7e+06  103   21
 MCG+02-20-003_c3    0.0078   0.002    3.8e+09 1.8e+09    2.6e+07 1.2e+07  187   29
 MCG+02-20-003_c4    0.0030  0.0009    1.8e+09 1.1e+09    4.9e+06 2.6e+06  127   25
 MCG+02-20-003_c5    0.0097   0.001    1.3e+07 3.0e+06    1.2e+05 4.8e+04  116   23
 MCG+02-20-003_c6    0.0476   0.005    1.0e+07 2.0e+06    4.9e+05 2.8e+05  226   19
   ESO099-G004_n1      0.49     0.2    3.7e+08 2.8e+08    1.7e+08 1.0e+08  535  163
   ESO099-G004_n2      4.19     0.3    3.0e+07 4.0e+06   1.24e+08 1.1e+07  345   48
   ESO099-G004_c1     0.029    0.01    7.5e+08 5.2e+08    2.1e+07 1.2e+07  218   62
   ESO099-G004_c2     0.037    0.05    5.7e+07 4.7e+07    2.1e+06 1.4e+06  282   63
   ESO099-G004_c3     0.062    0.03    4.7e+06 4.7e+06    2.9e+05 8.0e+05  345   35
   ESO099-G004_c4     0.182    0.02    6.0e+06 6.0e+05   1.09e+06 3.6e+04  286   69
   ESO099-G004_c5     0.030    0.01    1.0e+07 1.8e+06  3.037e+05 2.4e+03  185   36
   ESO099-G004_c6     0.047    0.02    1.8e+08 1.2e+08    7.9e+06 4.3e+06  341   73
   ESO099-G004_c7     0.021    0.03    9.6e+06 3.9e+06    2.0e+05 8.4e+04  136   58
   ESO099-G004_c8     0.017    0.01    5.9e+07 4.2e+07    9.8e+05 5.7e+05  185   64
   ESO099-G004_c9     0.048    0.04    9.5e+06 2.4e+06   4.52e+05 3.2e+04  185   64
  ESO099-G004_c10     0.033    0.02    7.5e+06 2.6e+06    2.5e+05 1.0e+05  341   61
  ESO099-G004_c11    0.0088   0.009    1.1e+07 4.0e+06    9.9e+04 1.3e+04  170   42
  ESO099-G004_c12    0.0308   0.002    3.4e+06 4.0e+05   1.04e+05 6.3e+03  252   53
  ESO099-G004_c13      0.18     0.2    7.2e+06 4.5e+06    1.3e+06 1.1e+06  436  101
  ESO099-G004_c14     0.027   0.006    3.0e+06 3.0e+06    8.1e+04 3.1e+04  178   64
  ESO099-G004_c15      0.15    0.05    6.8e+07 3.5e+07    1.0e+07 4.0e+06  115   15
  ESO099-G004_c16    0.0201   0.002    3.7e+06 8.0e+05    7.5e+04 1.1e+04  178  183
  ESO099-G004_c17     0.015    0.02    9.9e+06 3.6e+06    1.5e+05 3.7e+04  199   52
  ESO099-G004_c18     0.597    0.03    2.6e+07 3.2e+06   1.53e+07 1.3e+06  641  165
   ESO320-G030_n1     0.030   0.005        NaN     NaN        NaN     NaN  153   15
   ESO320-G030_c1     0.081    0.01    2.1e+09 1.0e+09    1.5e+08 6.3e+07  265   54
   ESO320-G030_c2    0.0038   0.001    7.4e+09 4.2e+09    2.7e+07 1.6e+07  102   11
   ESO320-G030_c3     0.019   0.003    2.1e+09 1.1e+09    3.5e+07 1.6e+07  153   24
   ESO320-G030_c4    0.0067   0.002        NaN     NaN        NaN     NaN  -88   13
   ESO320-G030_c5    0.0073   0.002    2.4e+09 1.6e+09    1.5e+07 9.2e+06  144   17
   ESO320-G030_c6     0.024   0.005    2.9e+08 2.3e+08    6.3e+06 5.2e+06  216   37
   ESO320-G030_c7    0.0754   0.006    3.0e+09 9.1e+08    2.0e+08 5.3e+07  210   13
   ESO320-G030_c8    0.0046   0.002    3.8e+09 2.9e+09    1.6e+07 1.2e+07  125   11
   ESO320-G030_c9     0.019   0.004    2.9e+09 2.0e+09    4.6e+07 3.0e+07  114    6
  ESO320-G030_c10     0.015   0.009    9.8e+09 7.4e+09    1.5e+08 1.1e+08  169   14
    IRASF10038_n1       2.7     0.3    1.4e+08 4.5e+07    3.6e+08 8.4e+07  474  123
    IRASF10038_c1     0.031    0.04    3.2e+08 2.9e+08    8.9e+06 7.2e+06  115   48
    IRASF10038_c2    0.0925   0.009    4.6e+06 9.0e+05    4.3e+05 5.0e+04  286   45
    IRASF10038_c3     0.013    0.01    1.0e+07 3.0e+06   1.32e+05 1.0e+04  115   41
    IRASF10038_c4      0.17    0.03    1.0e+07 1.2e+06   1.76e+06 2.5e+04  267   64
        IC0214_n1      0.47     0.2    8.2e+08 5.4e+08    3.8e+08 2.1e+08  329   44
        IC0214_c1    0.0610   0.004    3.5e+06 2.0e+05   2.14e+05 6.8e+03  276   23
        IC0214_c2    0.0195   0.002    6.9e+06 3.0e+05  1.337e+05 3.0e+02  218   46
        IC0214_c3    0.0398   0.002    2.5e+06 7.0e+05   9.88e+04 9.2e+03  192   29
        IC0214_c4     0.028   0.006    6.0e+06 1.3e+06   1.71e+05 4.6e+03  212   29
        IC0214_c5    0.0198   0.001    6.8e+06 2.0e+05  1.349e+05 4.5e+02  178   41
        IC0214_c6     0.058    0.03    6.0e+06 3.0e+06   3.52e+05 3.6e+04  299   36
        IC0214_c7     0.046   0.006    8.1e+06 5.0e+05  3.723e+05 2.1e+03  367   56
        IC0214_c8     0.366   0.007    7.1e+06 1.0e+05  2.584e+06 2.7e+03  503   89
        IC0214_c9     0.029   0.005    5.2e+06 1.5e+06    1.5e+05 1.8e+04  235   28
       IC0214_c10     0.026   0.006    3.5e+06 3.4e+06    9.3e+04 3.0e+04  218   77
       IC0214_c11     0.093    0.03    7.6e+06 9.0e+05   7.04e+05 1.6e+04  337   69
       IC0214_c12     0.027    0.01    4.2e+06 4.2e+06    1.1e+05 4.6e+04  224   27
       IC0214_c13     0.067   0.007    5.0e+06 1.1e+06    3.3e+05 5.0e+04  290   33
       IC0214_c14     0.040   0.005    5.1e+06 1.2e+06    2.0e+05 2.8e+04  235   17
       IC0214_c15     0.030    0.01    5.4e+06 2.9e+06   1.60e+05 9.6e+03  241   23
       IC0214_c16     0.032    0.01    1.3e+07 3.1e+06   3.99e+05 3.1e+04  224   43
       IC0214_c17     0.019   0.006    6.3e+06 2.3e+06   1.20e+05 7.1e+03  192   53
       IC0214_c18     0.026   0.005    8.5e+06 7.0e+05   2.21e+05 8.4e+03  170   53
       IC0214_c19     0.018   0.009    8.0e+06 1.5e+06   1.45e+05 1.2e+04  154   92
       IC0214_c20     0.027   0.005    7.7e+06 6.0e+05   2.06e+05 5.5e+03  154   48
       IC0214_c21      0.32    0.06    3.8e+08 1.5e+08    1.1e+08 3.3e+07  439   60
       IC0214_c22     0.013   0.002    5.6e+06 1.3e+06   7.35e+04 4.1e+03  154   37
       IC0214_c23     0.021    0.03    9.3e+06 4.3e+06    2.0e+05 1.1e+05  145   28
       IC0214_c24    0.0366   0.003    8.9e+06 4.0e+05   3.27e+05 8.3e+03  241   41
       IC0214_c25     0.028    0.03    3.2e+07 2.2e+07    8.8e+05 4.4e+05  212   77
       IC0214_c26      0.14    0.07    2.2e+06 2.2e+06    NaN     NaN      154   37
       IC0214_c27     0.079    0.08    1.5e+07 7.2e+06    1.2e+06 2.6e+05  136   36
       IC0214_c28      0.49     0.5    2.3e+07 1.4e+07    1.1e+07 3.9e+06  308   76
       IC0214_c29     0.016   0.006    9.8e+07 5.9e+07    1.5e+06 7.3e+05  185   91
       IC0214_c30     0.046    0.02    3.3e+07 1.9e+07    1.5e+06 6.7e+05  251   64
       IC0214_c31     0.045    0.02    6.1e+06 2.3e+06   2.77e+05 2.1e+04  212   42
       IC0214_c32     0.022    0.03    1.1e+07 4.2e+06    2.3e+05 7.7e+04  125   40
       IC0214_c33    0.0406   0.003    3.3e+06 6.0e+05   1.32e+05 1.1e+04  178   13
       IC0214_c34     0.057    0.01    8.3e+06 7.0e+05   4.71e+05 5.7e+03  170   24
       IC0214_c35    0.0095   0.004    1.1e+07 2.4e+06  1.027e+05 1.4e+02  102   54
       IC0214_c36      0.13    0.03    6.7e+06 1.4e+06   8.57e+05 2.4e+04  205   32
       IC0214_c37     0.023   0.009    3.9e+06 3.9e+06   8.77e+04 5.8e+03  162   70
       IC0214_c38      0.12    0.02    9.0e+06 6.0e+05  1.064e+06 1.5e+03  246   37
       IC0214_c39     0.021   0.005    1.3e+07 2.5e+06   2.71e+05 1.6e+04  154   40
       IC0214_c40      0.24    0.07    9.0e+06 1.2e+06  2.174e+06 1.1e+04  286  128
       IC0214_c41     0.016   0.006    7.8e+06 1.2e+06  1.224e+05 1.1e+03  -89  103
       IC0214_c42    0.0141   0.001    8.0e+06 3.0e+05  1.125e+05 2.4e+02  178   29
       IC0214_c43     0.031    0.01    9.3e+06 1.3e+06   2.91e+05 6.5e+03  251   52
       IC0214_c44      0.33    0.07    7.6e+06 7.0e+05   2.55e+06 4.4e+04  316   78
       IC0214_c45     0.026   0.007    4.5e+06 1.9e+06    1.2e+05 2.1e+04  205   50
       IC0214_c46     0.016   0.002    3.8e+06 8.0e+05    5.9e+04 6.4e+03  125   44
       IC0214_c47     0.016   0.006    6.4e+06 2.9e+06   9.91e+04 5.8e+03  162   41
       IC0214_c48     0.025    0.01    7.1e+06 2.8e+06    1.8e+05 7.0e+04  125   41
       IC0214_c49     0.088    0.01    6.7e+06 4.0e+05  5.878e+05 3.7e+03  229   63
       IC0214_c50     0.035   0.005    2.0e+07 5.4e+06    6.9e+05 1.4e+05  299   52
       IC0214_c51      0.10    0.02    3.0e+06 2.6e+06    3.1e+05 1.1e+05  136   32
       IC0214_c52     0.020   0.004    7.0e+06 8.0e+05   1.43e+05 4.1e+03  125   36
       IC0214_c53     0.037    0.04    7.1e+06 4.0e+06   2.62e+05 1.7e+04  162   49
       IC0214_c54      0.28    0.04    5.7e+06 8.0e+05   1.61e+06 5.4e+01  241   16
       IC0214_c55     0.080   0.009    3.7e+06 7.0e+05    2.9e+05 3.1e+04  192   42
       IC0214_c56      0.16    0.04    2.7e+06 2.7e+06    4.4e+05 1.8e+05  272   27
       IC0214_c57     0.019   0.002    5.4e+06 9.0e+05   1.03e+05 7.0e+03  114   63
       IC0214_c58     0.028   0.004    5.2e+06 1.4e+06    1.5e+05 2.0e+04  212   34
        IC0860_n1    0.0130   0.001        NaN     NaN        NaN     NaN  125   11
        IC4518_n1     0.492    0.01    1.9e+10 2.6e+09    9.3e+09 1.3e+09  301    3
        IC4518_c1    0.0061   0.004    4.8e+09 4.0e+09    2.8e+07 2.4e+07  135    4
        IC4518_c2    0.0153   0.001    7.2e+09 2.4e+09    1.1e+08 3.3e+07  211    4
        IC4518_c3    0.0198   0.002    4.1e+09 7.1e+08    7.4e+07 1.3e+07  177    4
        IC4518_c4    0.0310   0.002    5.8e+08 1.6e+08    1.8e+07 5.2e+06  184   14
        IC4518_c5     0.045   0.006    1.2e+07 3.1e+06    5.1e+05 4.5e+05  146    3
        IC4518_c6    0.0306   0.003    1.7e+08 9.0e+07    4.8e+06 2.5e+06  136    6
        IC4518_c7   0.00556  0.0002    1.6e+08 3.3e+07    8.3e+05 1.4e+05  103    3
        IC4687_n1     2.126    0.02   3.95e+09 1.0e+08   7.53e+09 2.2e+08  831    3
        IC4687_n2     0.321    0.01        NaN     NaN        NaN     NaN  422    9
        IC4687_c1     0.076    0.01    5.7e+08 2.0e+08    4.3e+07 1.5e+07  178   88
        IC4687_c2     0.031   0.005    2.5e+09 1.4e+09    6.7e+07 3.2e+07  230    3
        IC4687_c3     0.308   0.006   1.03e+09 7.0e+07   3.16e+08 1.9e+07  353   53
        IC4687_c4     0.020   0.004    6.6e+07 3.0e+07    1.3e+06 5.6e+05  171    3
        IC4687_c5     0.167    0.01    1.9e+09 4.9e+08    2.9e+08 5.2e+07  326   33
        IC4687_c6    0.0549   0.002    8.4e+06 8.0e+05   4.62e+05 1.7e+04  171    6
        IC4687_c7     0.156   0.009    9.7e+07 2.8e+07    1.5e+07 4.3e+06  247   64
        IC4687_c8     0.665    0.02    2.2e+07 8.5e+06    1.5e+07 6.1e+06  434   78
        IC4687_c9   0.00822  0.0005    3.7e+07 1.0e+07    3.0e+05 8.7e+04  126    9
       IC4687_c10    0.0274   0.001    3.6e+07 8.1e+06    9.8e+05 2.2e+05  145   76
       IC4687_c11     0.109   0.008    9.6e+07 3.1e+07    1.0e+07 3.3e+06  361    4
       IC4687_c12    0.0755   0.004    4.9e+07 6.8e+06    3.7e+06 4.4e+05  282    6
        IC4734_n1     0.629    0.03        NaN     NaN        NaN     NaN  331    3
        IC4734_c1    0.0340   0.001    4.4e+07 6.2e+06    1.5e+06 2.0e+05  200    3
        IC4734_c2    0.0157   0.001    5.5e+08 1.5e+08    8.5e+06 2.5e+06  -89   26
        IC4734_c3    0.0042  0.0008    3.3e+09 1.8e+09    1.2e+07 6.1e+06  -89    3
        IC5179_n1     0.298    0.01        NaN     NaN        NaN     NaN  348   12
        IC5179_c1   0.00427  0.0003    1.6e+09 5.1e+08    6.3e+06 1.5e+06  114    3
        IC5179_c2   0.00846  0.0005    7.1e+07 3.3e+07    6.0e+05 2.9e+05  177    3
        IC5179_c3   0.00410  0.0004    9.9e+07 5.5e+07    4.1e+05 2.4e+05  125    3
        IC5179_c4     0.111   0.004    2.5e+09 3.6e+08    2.4e+08 2.9e+07  383    3
        IC5179_c5    0.0260   0.002    1.1e+08 4.6e+07    2.9e+06 1.2e+06  261    5
        IC5179_c6    0.0242   0.002    4.2e+09 1.0e+09    9.2e+07 2.5e+07  235    4
        IC5179_c7   0.00223  0.0002    4.4e+07 2.4e+07    9.7e+04 6.0e+04  -88    3
        IC5179_c8    0.0274   0.002    4.5e+08 1.5e+08    1.2e+07 4.2e+06  205    7
        IC5179_c9    0.0165   0.001    1.2e+07 1.6e+06    2.0e+05 3.3e+04  162    7
       IC5179_c10    0.0057  0.0007    4.5e+08 1.5e+08    2.4e+06 7.9e+05  125    3
       IC5179_c11   0.00903  0.0006    5.6e+08 2.0e+08    5.0e+06 2.0e+06  114    3
       IC5179_c12   0.00934  0.0004    1.2e+07 1.2e+06    1.1e+05 1.3e+04  145    3
       IC5179_c13     0.019   0.004    4.2e+09 2.0e+09    7.1e+07 3.3e+07  211    5
       IC5179_c14    0.0060   0.002    2.4e+09 1.6e+09    1.2e+07 8.0e+06  162    8
       IC5179_c15     0.016   0.002    2.2e+08 1.4e+08    3.3e+06 1.9e+06  170    8
       IC5179_c16    0.0038   0.001    NaN     NaN        NaN     NaN      162    3
       IC5179_c17    0.0079   0.002    1.0e+08 7.2e+07    8.0e+05 6.2e+05  125    3
       IC5179_c18    0.0124  0.0007    1.1e+07 1.1e+06    1.4e+05 1.8e+04  135    3
       IC5179_c19    0.0107  0.0009    3.3e+09 7.9e+08    3.1e+07 6.5e+06  -88    9
       IC5179_c20    0.0204  0.0009    4.6e+08 1.3e+08    8.9e+06 2.9e+06  114   13
       IC5179_c21    0.0056   0.001    3.8e+09 1.6e+09    1.9e+07 7.1e+06  153    3
       IC5179_c22   0.00661  0.0007    6.2e+08 2.4e+08    4.0e+06 1.6e+06  -88    5
       IC5179_c23    0.0107  0.0006    4.0e+08 1.3e+08    3.9e+06 1.3e+06  125    3
     IRAS03582_n1      0.18     0.1    9.6e+06 2.3e+06    1.7e+06 5.4e+04  235   62
     IRAS03582_n2      0.13    0.05    9.7e+08 5.3e+08    1.3e+08 5.5e+07  290   48
     IRAS03582_c1      0.95     0.1    3.2e+07 7.6e+06    3.1e+07 5.0e+06  445   90
     IRAS03582_c2      0.16    0.02    3.4e+06 1.4e+06    5.2e+05 9.4e+04  192   31
     IRAS03582_c3     0.030    0.02    4.5e+08 3.6e+08    1.3e+07 8.8e+06  114   25
     IRAS03582_c4     0.019   0.005    7.2e+06 8.0e+05   1.35e+05 5.2e+03  -89   38
     IRAS03582_c5      0.26    0.08    6.3e+06 1.7e+06   1.63e+06 9.7e+04  281   82
     IRAS03582_c6     0.032    0.01    1.0e+07 1.9e+06  3.228e+05 2.5e+03  145   29
     IRAS03582_c7     0.023   0.008    7.5e+06 1.1e+06   1.74e+05 7.0e+03  205   56
     IRAS03582_c8     0.060    0.02    7.0e+06 1.3e+06   4.21e+05 2.0e+04  170   71
     IRAS03582_c9     0.071    0.03    6.4e+06 2.5e+06   4.54e+05 3.8e+04  135  156
    IRAS03582_c10     0.029   0.008    7.2e+06 9.0e+05  2.041e+05 1.4e+03  102  103
    IRAS03582_c11    0.0235   0.002    9.0e+06 5.0e+05  2.112e+05 1.7e+03  125   57
    IRAS03582_c12     0.080    0.01    1.0e+07 1.1e+06  8.201e+05 1.9e+03  211   68
     IRAS05129_n1     0.023    0.03    2.8e+08 2.6e+08    5.8e+06 4.9e+06  126   62
     IRAS05129_c1      1.32    0.05    NaN     NaN        NaN     NaN      252   90
     IRAS05129_c2      0.70     0.1    3.8e+06 1.7e+06    2.6e+06 6.3e+05  247   31
     IRAS05129_c3     0.080    0.02    8.3e+06 1.1e+06   6.70e+05 1.5e+04  115   25
     IRAS05129_c4     0.088    0.01    8.3e+06 6.0e+05   7.28e+05 2.0e+04  146   38
     IRAS05129_c5     0.074    0.01    4.3e+06 1.0e+06    3.2e+05 5.1e+04  171   82
     IRAS05129_c6      0.15     0.1    1.2e+07 4.3e+06   1.78e+06 1.8e+05  258   29
     IRAS05129_c7    0.0071   0.002    2.7e+08 1.8e+08    1.7e+06 8.8e+05  -89   56
     IRAS05129_c8     0.071    0.03    2.5e+07 1.4e+07    1.8e+06 7.0e+05  247   48
     IRAS05129_c9     0.039   0.007    7.1e+06 6.0e+05   2.74e+05 4.7e+03  206   71
    IRAS05129_c10     0.229    0.01    7.7e+06 2.0e+05  1.754e+06 7.4e+03  368  156
     IRAS08355_n1       1.5     0.2   9.99e+06 8.9e+05 1.4540e+07 4.1e+03  178  132
     IRAS08355_c1     0.061   0.009    8.1e+06 5.0e+05  4.934e+05 1.8e+03  154   88
     IRAS08355_c2    0.0276   0.002    8.5e+06 3.0e+05   2.35e+05 3.8e+03  103   42
     IRAS08355_c3      0.20    0.03    6.8e+06 6.0e+05  1.354e+06 4.2e+03  230   40
     IRAS08355_c4      0.15    0.03    1.6e+07 4.3e+06    2.4e+06 3.0e+05  313   61
     IRAS08355_c5     0.047    0.02    1.0e+07 2.1e+06   4.79e+05 3.6e+04  212   37
     IRAS08355_c6     0.176   0.009    6.7e+06 2.0e+05  1.172e+06 5.6e+03  224   24
     IRAS08355_c7     0.370    0.02    3.2e+06 3.0e+05 1.1620e+06 2.6e+02  -89   30
     IRAS08355_c8     0.617    0.05    5.9e+06 6.0e+05   3.62e+06 1.9e+05  212   42
     IRAS08355_c9      0.32     0.1    5.5e+06 2.9e+06   1.76e+06 9.4e+04  206   16
    IRAS08355_c10     0.024    0.01    9.7e+06 1.7e+06   2.30e+05 4.6e+03  206   33
    IRAS08355_c11     0.032   0.004    8.5e+06 5.0e+05  2.731e+05 1.1e+03  304   74
     IRAS13120_n1       2.7     0.7    9.3e+08 4.4e+08    2.4e+09 8.3e+08  178   28
     IRAS13120_c1      0.17    0.04    3.0e+06 3.0e+06    5.2e+05 2.0e+05  267   61
     IRAS13120_c2      0.32     0.2    2.3e+08 1.8e+08    6.8e+07 4.2e+07  102    6
     IRAS13120_c3     0.020   0.002    7.3e+06 4.0e+05  1.461e+05 7.4e+02  211   45
     IRAS13120_c4      0.16     0.1    7.6e+06 2.7e+06    1.2e+06 4.4e+05  229   23
     IRAS13120_c5     0.046    0.03    7.9e+06 2.2e+06    3.6e+05 8.5e+04  154   23
    IRASF16399_n1     0.060     0.1    4.4e+09 4.3e+09    2.4e+08 2.3e+08  145   95
    IRASF16399_n2      0.47     0.2    3.4e+09 2.1e+09    1.4e+09 5.9e+08  375   58
    IRASF16399_c1     0.017   0.006    6.6e+06 2.4e+06   1.10e+05 9.1e+03  145   46
    IRASF16399_c2     0.034    0.03    8.8e+08 7.8e+08    3.0e+07 2.3e+07  126   96
    IRASF16399_c3     0.012   0.007    9.2e+06 1.9e+06  1.085e+05 4.4e+02  171   46
    IRASF16399_c4    0.0177   0.002    7.4e+06 4.0e+05  1.303e+05 6.7e+02  199   78
    IRASF16399_c5      0.11    0.05    1.2e+07 3.3e+06   1.37e+06 1.1e+05  419   91
    IRASF16399_c6     0.026   0.003    3.6e+06 9.0e+05    9.6e+04 1.3e+04  212   58
    IRASF16399_c7     0.055    0.01    3.0e+07 1.4e+07    1.7e+06 5.9e+05  309   62
    IRASF16399_c8     0.084    0.01    3.5e+06 2.4e+06    2.9e+05 1.0e+05  145   23
    IRASF16399_c9     0.016    0.02    9.5e+06 3.3e+06    1.5e+05 5.3e+04  103   85
   IRASF16399_c10      0.25    0.03    6.7e+06 5.0e+05  1.694e+06 4.3e+03  224   60
   IRASF16399_c11     0.028    0.02    1.0e+08 7.3e+07    2.9e+06 1.6e+06  154   20
   IRASF16399_c12     0.146   0.009    7.1e+06 2.0e+05  1.042e+06 5.4e+03  291   48
   IRASF16399_c13     0.063    0.02    1.7e+07 6.1e+06    1.1e+06 2.2e+05  193   26
   IRASF16399_c14     0.031   0.008    2.7e+07 1.2e+07    8.4e+05 2.9e+05  136   17
   IRASF16399_c15      0.19    0.04    1.2e+07 1.8e+06   2.28e+06 8.8e+04  349   53
   IRASF16399_c16     0.264    0.01    9.0e+06 2.0e+05  2.389e+06 6.0e+03  338   43
   IRASF16399_c17     0.486    0.03    6.1e+06 3.0e+05   2.95e+06 5.3e+04  489  129
   IRASF16399_c18      0.31    0.05    8.9e+06 7.0e+05   2.80e+06 2.8e+04  372  110
   IRASF16399_c19     0.085    0.01    3.4e+06 2.3e+06    2.8e+05 9.5e+04  263   32
   IRASF16399_c20    0.0160  0.0008    3.3e+06 2.0e+05   5.22e+04 1.7e+03  126   65
   IRASF16399_c21    0.0409   0.001    NaN     NaN.      NaN      NaN      145   60
   IRASF16399_c22     0.195    0.01    6.3e+06 3.0e+05   1.22e+06 1.9e+04  247   70
   IRASF16399_c23    0.0351   0.002    3.3e+06 7.0e+05    1.1e+05 1.4e+04  145   81
   IRASF16399_c24     0.048   0.006    4.8e+06 1.3e+06    2.3e+05 4.1e+04  212   50
   IRASF16399_c25    0.0095   0.002    6.5e+06 1.0e+06   6.18e+04 9.4e+02  145   68
   IRASF16399_c26    0.0801   0.007    3.9e+06 6.0e+05    3.1e+05 3.4e+04  268   31
   IRASF16399_c27     0.055    0.01    3.1e+07 1.2e+07    1.7e+06 5.3e+05  296   30
   IRASF16399_c28    0.0182   0.001    8.5e+06 2.0e+05   1.55e+05 3.5e+03  199   52
   IRASF16399_c29    0.0137  0.0008    6.0e+06 3.0e+05   8.20e+04 1.4e+03  163   62
   IRASF16399_c30     0.012   0.005    5.7e+06 2.8e+06   6.75e+04 4.0e+03  145   74
    IRASF17138_n1     0.290    0.03    1.3e+09 5.0e+08    3.6e+08 1.3e+08  288    4
    IRASF17138_c1     0.017   0.008    4.3e+09 3.4e+09    6.7e+07 5.3e+07  206    4
    IRASF17138_c2     0.013   0.005    5.9e+09 3.5e+09    7.7e+07 4.8e+07  103    4
    IRASF17138_c3    0.0159   0.001    2.6e+09 7.5e+08    3.5e+07 8.3e+06  146    4
    IRASF17138_c4     0.034   0.007    NaN     NaN.      NaN      NaN      136    4
    IRASF17138_c5    0.0550   0.005    2.0e+08 1.2e+08    1.0e+07 5.8e+06  146    4
     IRAS23436_n1      1.87     0.1    2.3e+08 6.1e+07    4.0e+08 6.9e+07  476   13
     IRAS23436_n2      3.57     0.3    1.1e+08 2.7e+07    3.9e+08 7.1e+07  591   22
     IRAS23436_c1     0.032    0.01    2.3e+07 1.1e+07    7.5e+05 2.6e+05  171   26
    IRASF02437_n1       1.5     0.2    3.8e+08 1.2e+08    5.1e+08 1.2e+08  418  124
    IRASF03217_n1       1.9     0.4    3.4e+08 1.7e+08    5.7e+08 2.1e+08  320   28
    IRASF03217_c1      0.11    0.04    9.4e+06 1.4e+06   1.04e+06 1.3e+04  198   17
    IRASF03217_c2     0.063    0.04    3.3e+07 2.1e+07    2.1e+06 1.0e+06  145   16
    IRASF03217_c3     0.050    0.04    3.3e+07 2.3e+07    1.7e+06 8.7e+05  125   25
    IRASF03217_c4      0.15    0.05    3.4e+08 2.2e+08    4.5e+07 2.3e+07  285   69
    IRASF03217_c5     0.016   0.008    6.7e+06 2.9e+06   1.07e+05 4.2e+03  125   15
    IRASF16164_n1      0.14    0.05    4.9e+06 2.3e+06   7.01e+05 5.4e+04  162  212
    IRASF16164_c1     0.029    0.01    7.9e+06 1.5e+06   2.25e+05 1.6e+04  -89  163
    IRASF16164_c2    0.0088   0.004    3.0e+08 2.2e+08    2.4e+06 1.3e+06  102   31
    IRASF16164_c3    0.0099    0.01    5.3e+08 4.7e+08    5.2e+06 4.1e+06  102   26
 MCG+12-02-001_n1      1.72    0.04   3.44e+09 2.1e+08   5.16e+09 2.8e+08  482   16
 MCG+12-02-001_c1     0.386    0.01    4.7e+07 8.0e+06    1.8e+07 3.1e+06  321   72
 MCG+12-02-001_c2    0.0416   0.002   1.07e+07 9.0e+05    4.5e+05 4.8e+04  115   16
 MCG+12-02-001_c3   0.03245  0.0003   5.12e+07 2.2e+06   1.66e+06 6.4e+04  252  122
 MCG-02-01-051_n1      9.58     0.2   1.11e+07 1.9e+05  1.063e+08 4.2e+05  510   49
 MCG-02-01-051_c1     0.027   0.005    8.7e+06 7.0e+05   2.31e+05 3.7e+03  178   50
 MCG-02-01-051_c2     0.025    0.02    1.6e+07 7.2e+06    3.9e+05 8.3e+04  218   58
 MCG-02-01-051_c3      0.19    0.08    1.2e+07 3.1e+06   2.38e+06 1.8e+05  446  145
 MCG-02-01-051_c4    0.0067   0.008    4.7e+07 3.7e+07    3.2e+05 1.9e+05  126   48
 MCG-02-01-051_c5    0.0095   0.009    3.0e+08 2.6e+08    2.5e+06 1.9e+06  218   50
 MCG-02-01-051_c6     0.079    0.01    6.4e+06 6.0e+05  5.062e+05 4.3e+03  247   37
 MCG-02-01-051_c7     0.097    0.01    7.4e+06 4.0e+05  7.187e+05 6.1e+03  267   34
 MCG-02-01-051_c8     0.017   0.008    1.4e+07 4.8e+06   2.38e+05 1.2e+04  230   60
 MCG-02-01-051_c9     0.014   0.009    8.0e+06 1.8e+06    1.1e+05 1.3e+04  136   31
MCG-02-01-051_c10     0.025   0.006    1.8e+07 5.7e+06    4.4e+05 9.3e+04  267   49
MCG-02-01-051_c11     0.018   0.008    8.1e+06 1.4e+06   1.43e+05 1.3e+04  136   40
MCG-02-01-051_c12     0.022    0.01    4.3e+06 4.3e+06    9.4e+04 6.4e+06  136   45
MCG-02-01-051_c13     0.024   0.007    8.6e+06 1.1e+06  2.048e+05 1.2e+03  154   37
MCG-02-01-051_c14     0.015   0.005    2.1e+07 9.1e+06    3.1e+05 9.5e+04  178   55
MCG-02-01-051_c15     0.039   0.009    3.2e+06 3.1e+06    1.2e+05 4.5e+04  145   32
MCG-02-01-051_c16     0.038   0.005   1.16e+07 1.2e+06   4.45e+05 1.2e+04  267   60
MCG-02-01-051_c17     0.123   0.008    3.7e+06 4.0e+05   4.50e+05 2.9e+04  185   24
MCG-02-01-051_c18    0.0090   0.002    5.8e+06 1.4e+06   5.23e+04 2.9e+03  115  125
MCG-02-01-051_c19     0.012   0.004    6.3e+06 2.1e+06   7.48e+04 2.3e+03  103   26
MCG-02-01-051_c20     0.165    0.01    8.6e+06 3.0e+05  1.419e+06 4.4e+03  375  120
MCG-02-01-051_c21    0.0046   0.002    4.0e+07 2.2e+07    1.8e+05 8.0e+04  103   79
MCG-02-01-051_c22     0.019   0.007    1.0e+07 1.9e+06   1.95e+05 6.6e+03  145   73
MCG-02-01-051_c23     0.076    0.01    3.4e+06 2.0e+06    2.6e+05 6.7e+04  136   24
MCG-02-01-051_c24    0.0087   0.003    4.7e+06 4.2e+06   4.08e+04 1.3e+03  145   59
MCG-02-01-051_c25     0.135   0.005    3.8e+06 3.0e+05   5.18e+05 1.9e+04  136   15
MCG-02-01-051_c26     0.196   0.009    3.5e+06 3.0e+05   6.73e+05 2.4e+04  154   15
MCG-02-01-051_c27      0.10    0.02    3.1e+06 2.0e+06    3.1e+05 8.3e+04  162   30
MCG-02-01-051_c28     0.136   0.004    2.8e+06 4.0e+05   3.86e+05 1.8e+04  224   38
MCG-02-01-051_c29     0.188    0.01    2.5e+06 8.0e+05    4.8e+05 5.3e+04  192   36
MCG-02-01-051_c30     0.116   0.009    7.9e+06 3.0e+05  9.160e+05 6.6e+03  247   31
MCG-02-01-051_c31     0.024   0.005    6.2e+06 1.4e+06   1.47e+05 3.8e+03  224   79
MCG-02-01-051_c32   0.00788  0.0007    7.2e+06 3.0e+05   5.65e+04 5.8e+02  103   60
MCG-02-01-051_c33    0.0042   0.005    1.2e+07 4.5e+06    4.9e+04 5.8e+03  103   93
MCG-02-01-051_c34     0.056   0.007    5.4e+06 1.2e+06    3.0e+05 3.3e+04  115   41
MCG-02-01-051_c35    0.0552   0.002    3.9e+06 2.0e+05   2.15e+05 6.4e+03  199   26
MCG-02-01-051_c36     0.027    0.03    8.1e+06 3.8e+06    2.2e+05 1.1e+05  241   64
MCG-02-01-051_c37     0.031   0.008    9.9e+06 1.3e+06   3.12e+05 7.8e+03  -89   34
MCG-02-01-051_c38     0.011   0.002    6.3e+06 9.0e+05   6.84e+04 1.1e+03  103   35
MCG-02-01-051_c39     0.014    0.02    1.0e+07 3.4e+06    1.4e+05 2.2e+04  126   33
MCG-02-01-051_c40     0.046   0.005    2.7e+06 9.0e+05   1.23e+05 1.2e+04  295   68
MCG-02-01-051_c41     0.034    0.02    3.7e+06 3.7e+06   NaN      NaN      199   45
MCG-02-01-051_c42     0.011   0.006    5.5e+07 3.7e+07    6.2e+05 3.3e+05  136   54
MCG-02-01-051_c43    0.0654   0.003    4.9e+06 5.0e+05   3.21e+05 2.5e+04  282   40
MCG-02-01-051_c44     0.342    0.03    6.1e+06 6.0e+05   2.08e+06 5.8e+04  304  111
MCG-02-01-051_c45    0.0103  0.0005    4.9e+06 7.0e+05    5.1e+04 5.7e+03  145  111
MCG-02-01-051_c46      0.16    0.08    9.5e+06 1.8e+06   1.53e+06 3.5e+04  431  135
MCG-02-01-051_c47    0.0467   0.003    6.3e+06 3.0e+05  2.938e+05 7.3e+02  236   77
MCG-02-01-051_c48    0.0084   0.001    3.2e+06 2.7e+06    2.6e+04 9.9e+03  103  118
MCG-02-01-051_c49    0.0239   0.001    3.8e+06 4.0e+05   9.17e+04 5.8e+03  185   27
MCG-02-01-051_c50    0.0061   0.002    2.5e+06 2.5e+06    1.5e+04 4.8e+03  -89   69
MCG-02-01-051_c51    0.0198   0.001    3.2e+06 5.0e+05   6.32e+04 4.9e+03  212   39
MCG-02-01-051_c52    0.1286  0.0009    3.8e+06 1.0e+05  4.851e+05 3.9e+03  300   20
MCG-02-01-051_c53    0.0285   0.002    6.9e+06 3.0e+05  1.970e+05 3.6e+02  206   18
MCG-02-01-051_c54    0.0815   0.008   1.07e+07 9.0e+05   8.74e+05 1.9e+04  321   41
MCG-02-01-051_c55     0.017   0.002    6.3e+06 7.0e+05   1.06e+05 1.1e+03  170   24
MCG-02-01-051_c56     0.014   0.005    3.4e+06 3.4e+06    4.7e+04 7.8e+03  162   40
MCG-02-01-051_c57     0.010   0.002    8.4e+06 8.0e+05   8.60e+04 9.6e+02  145   47
MCG-02-01-051_c58    0.0060   0.004    1.4e+07 5.7e+06    8.5e+04 1.5e+04  136   51
MCG-02-01-051_c59     0.011   0.002    7.4e+06 5.0e+05   8.11e+04 4.9e+01  170   57
MCG-02-01-051_c60     0.015   0.009    1.7e+07 7.6e+06    2.6e+05 6.3e+04  145  172
MCG-02-01-051_c61    0.0671   0.005   1.01e+07 6.0e+05   6.82e+05 8.8e+03  353   65
MCG-02-01-051_c62      0.37    0.04    2.8e+06 8.0e+05   1.04e+06 9.2e+04  367  105
MCG-02-01-051_c63     0.107   0.008    4.3e+06 7.0e+05    4.6e+05 4.9e+04  291   17
MCG-02-01-051_c64     0.026   0.006    1.3e+07 2.6e+06   3.45e+05 2.6e+04  236   25
MCG-02-01-051_c65     0.176    0.01    7.9e+06 3.0e+05   1.38e+06 1.6e+04  395   84
MCG-02-01-051_c66     0.017   0.003    8.0e+06 7.0e+05  1.360e+05 5.9e+02  192   22
MCG-02-01-051_c67    0.0573   0.004    3.1e+06 7.0e+05   1.75e+05 1.6e+04  236   26
MCG-02-01-051_c68     0.016   0.009    1.1e+07 3.0e+06    1.8e+05 2.3e+04  241   51
MCG-02-01-051_c69    0.0038   0.003    8.1e+06 2.2e+06   3.06e+04 9.0e+02  154   65
MCG-02-01-051_c70     0.041   0.005    7.2e+06 4.0e+05  2.974e+05 1.6e+03  272   43
MCG-02-01-051_c71     0.020   0.003    1.0e+07 1.1e+06   2.04e+05 3.5e+03  206   47
MCG-02-01-051_c72     0.014   0.006    8.8e+06 1.6e+06   1.18e+05 5.6e+03  199   52
MCG-02-01-051_c73     0.013   0.006    1.3e+07 3.7e+06   1.70e+05 4.9e+03  154   54
MCG-02-01-051_c74     0.118   0.005    6.9e+06 1.0e+05 8.1160e+05 4.6e+02  224   27
MCG-02-01-051_c75     0.025    0.01    6.3e+06 2.9e+06    1.5e+05 1.7e+04  154   31
MCG-02-01-051_c76     0.087    0.04    1.6e+07 6.4e+06    1.4e+06 2.8e+05  272   63
MCG-02-01-051_c77     0.011   0.001    7.0e+06 5.0e+05  8.009e+04 5.2e+02  126   70
MCG-02-01-051_c78     0.018   0.004    8.6e+06 9.0e+05   1.56e+05 1.7e+03  206   57
MCG-02-01-051_c79     0.045   0.005    3.5e+06 1.0e+06    1.6e+05 2.8e+04  241   44
MCG-02-01-051_c80     0.136   0.004    2.2e+06 6.0e+05   3.04e+05 1.1e+04  178  130
MCG-02-01-051_c81     0.011   0.009    8.4e+06 2.3e+06    9.0e+04 1.8e+04  145   49
MCG-02-01-051_c82     0.216   0.006    4.4e+06 2.0e+05   9.52e+05 2.6e+04  247   21
MCG-02-01-051_c83     0.071    0.01    8.6e+06 6.0e+05   6.14e+05 1.1e+04  185   47
MCG-02-01-051_c84    0.0118  0.0006    NaN     NaN       NaN      NaN        126   63
MCG-02-01-051_c85    0.0102  0.0004    3.3e+06 2.0e+05   3.34e+04 1.1e+03  115   53
MCG-02-01-051_c86     0.012   0.002    6.8e+06 7.0e+05   7.82e+04 9.2e+02  103  147
MCG-02-01-051_c87     0.019   0.007    2.0e+07 8.8e+06    3.8e+05 1.1e+05  162   41
MCG-02-01-051_c88     0.011   0.002    8.0e+06 7.0e+05  8.458e+04 4.6e+02  115   27
MCG-02-01-051_c89    0.0041   0.004    2.5e+07 1.6e+07    1.0e+05 4.3e+04  -89   71
MCG-02-01-051_c90     0.053   0.007    9.7e+06 7.0e+05  5.205e+05 3.1e+03  154   20
MCG-02-01-051_c91     0.773    0.04    6.5e+06 2.0e+05  5.051e+06 1.3e+04  341   38
MCG-02-01-051_c92    0.0988   0.005    7.3e+06 2.0e+05  7.245e+05 1.3e+03  170   25
MCG-02-01-051_c93     0.068    0.01    1.2e+07 1.6e+06   8.18e+05 3.9e+04  212   50
 MCG-02-33-098_n1     1.250   0.009   1.54e+09 7.2e+07   1.78e+09 6.5e+07  523  167
 MCG-02-33-098_n2     0.665    0.02    1.4e+10 3.4e+09    8.9e+09 1.8e+09  570  184
       NGC0023_n1     0.023    0.03        NaN     NaN        NaN     NaN  184   49
       NGC0023_c1     0.026   0.005    1.2e+09 7.7e+08    3.1e+07 2.0e+07  144   36
       NGC0023_c2     0.012   0.006    9.6e+08 8.5e+08    1.2e+07 1.1e+07  114   20
       NGC0023_c3     0.042   0.007        NaN     NaN        NaN     NaN  275   47
       NGC0023_c4     0.035    0.01    4.9e+09 3.3e+09    1.7e+08 1.2e+08  176   20
       NGC0023_c5     0.133   0.008    3.3e+07 1.3e+07    4.4e+06 1.9e+06  216   20
   ESO297-G011_n1     0.025   0.004        NaN     NaN        NaN     NaN  125   16
   ESO297-G011_c1     0.063    0.02    7.1e+09 3.7e+09    4.3e+08 2.3e+08  229   42
   ESO297-G011_c2     0.034   0.008    1.5e+09 1.0e+09    4.7e+07 3.3e+07  145   17
   ESO297-G011_c3     0.157    0.01    5.5e+09 8.5e+08    8.5e+08 1.3e+08  240   23
   ESO297-G011_c4   0.00350  0.0001    1.3e+07 2.1e+06    4.5e+04 9.7e+03  102   73
   ESO297-G011_c5    0.0042  0.0006    4.7e+09 1.6e+09    1.9e+07 7.4e+06  125   64
       NGC1614_n1     7.127    0.06   5.42e+09 2.1e+08   3.82e+10 1.1e+09  770  199
       NGC1614_c1    0.0310   0.001    2.4e+08 7.2e+07    6.7e+06 1.7e+06  192   14
       NGC1614_c2    0.0617   0.002    6.8e+06 1.3e+06   4.21e+05 6.0e+03  235   13
       NGC1614_c3    0.0361   0.002    1.8e+07 5.8e+06    6.4e+05 2.4e+05  199   63
       NGC1614_c4    0.0142   0.001    5.2e+08 1.1e+08    7.3e+06 1.7e+06  125   21
       NGC1614_c5     0.019   0.003    5.9e+08 2.7e+08    1.1e+07 5.4e+06  135   15
       NGC1614_c6    0.0353   0.004    4.4e+08 1.8e+08    1.5e+07 6.3e+06  178   13
       NGC2369_n1      0.15    0.03        NaN     NaN        NaN     NaN  206    9
       NGC2369_c1    0.0038  0.0005    1.2e+07 2.8e+06    4.4e+04 3.1e+04  103   12
       NGC2369_c2     0.017   0.008        NaN     NaN        NaN     NaN 103   27
       NGC2369_c3     0.046   0.008    5.4e+07 2.3e+07    2.5e+06 1.0e+06  115    7
       NGC2369_c4     0.037   0.009    5.9e+08 4.1e+08    2.2e+07 1.5e+07  103   27
       NGC2369_c5    0.0311   0.002    7.3e+07 2.8e+07    2.3e+06 9.1e+05  136   15
       NGC2388_n1     0.569    0.03        NaN     NaN        NaN     NaN  362   46
       NGC2388_c1     0.172    0.01    3.1e+09 9.5e+08    4.6e+08 1.3e+08  250   87
       NGC3110_n1      0.24    0.03        NaN     NaN        NaN     NaN  446  136
       NGC3110_c1   0.00697  0.0002    6.5e+08 1.4e+08    4.5e+06 8.8e+05  114   36
       NGC3110_c2    0.0122  0.0006   1.24e+07 1.3e+06    1.5e+05 1.7e+04  135   15
       NGC3110_c3    0.0037   0.002        NaN     NaN        NaN     NaN  161  122
       NGC3110_c4    0.0284   0.001    2.2e+07 3.4e+06    6.4e+05 8.8e+04  135   73
       NGC3110_c5    0.0182   0.001    8.5e+08 3.2e+08    1.5e+07 5.6e+06  125  110
       NGC3110_c6    0.0659   0.002    4.4e+07 1.2e+07    2.9e+06 7.9e+05  250   37
       NGC3256_n1      2.01    0.03   4.43e+09 1.6e+08   8.31e+09 3.3e+08  447   91
       NGC3256_c1     0.130   0.007    8.6e+08 1.8e+08    1.1e+08 2.2e+07  283   25
       NGC3256_c2     0.027   0.006    6.7e+07 4.8e+07    1.8e+06 1.4e+06  179   21
       NGC3256_c3    0.0575   0.003    2.5e+08 9.2e+07    1.3e+07 4.2e+06  186   13
       NGC3256_c4    0.0238   0.001    2.9e+08 8.9e+07    6.2e+06 1.7e+06  103   82
       NGC3256_c5     0.015   0.002    2.4e+09 9.7e+08    3.1e+07 1.0e+07  146   22
       NGC3256_c6     0.158   0.005    2.8e+08 4.8e+07    4.0e+07 6.0e+06  273   30
       NGC3256_c7    0.0703   0.004    2.1e+07 6.4e+06    1.5e+06 4.6e+05  146    8
       NGC3256_c8     0.189   0.008    7.7e+09 1.2e+09    1.4e+09 2.0e+08  242   25
       NGC3256_c9    0.0629   0.005    7.9e+06 1.7e+06    5.0e+05 3.4e+05  193   21
      NGC3256_c10    0.0648   0.003    1.7e+07 3.3e+06    1.1e+06 2.1e+05  136    6
      NGC3256_c11    0.0636   0.005    2.1e+08 1.1e+08    1.2e+07 5.9e+06  179   19
      NGC3256_c12    0.0795   0.001   3.71e+08 3.0e+07   2.66e+07 2.2e+06  171   15
       NGC4922_n1      0.61      1.    1.5e+09 1.5e+09    8.4e+08 7.5e+08  375   94
       NGC4922_c1      4.43     0.1   4.74e+07 2.9e+06   2.10e+08 8.8e+06  678  128
       NGC5135_n1     0.102   0.006        NaN     NaN        NaN     NaN  153   27
       NGC5135_c1    0.0370  0.0007    3.5e+08 4.8e+07    1.2e+07 1.6e+06  161   17
       NGC5135_c2     0.139    0.01    9.0e+09 2.3e+09    1.2e+09 3.0e+08  169    7
       NGC5135_c3     0.107   0.007    1.6e+10 6.5e+09    1.7e+09 5.9e+08  169   27
       NGC5135_c4     0.136   0.008    1.6e+09 5.5e+08    2.0e+08 5.6e+07  184   27
     NGC5257-8_n1      0.67     0.1    1.6e+08 7.6e+07    1.0e+08 3.7e+07  329   58
     NGC5257-8_n2      1.23     0.1    7.3e+07 1.5e+07    9.0e+07 1.3e+07  352   45
     NGC5257-8_c1    0.0373  0.0008    3.9e+06 2.0e+05   1.46e+05 5.7e+03  154   44
     NGC5257-8_c2    0.0245  0.0008    2.4e+06 6.0e+05   5.89e+04 3.0e+03  102   61
     NGC5257-8_c3    0.0259   0.001    3.5e+06 3.0e+05   8.93e+04 4.5e+03  154   12
     NGC5257-8_c4    0.0172  0.0007    3.9e+06 4.0e+05   6.79e+04 3.3e+03  115   15
     NGC5257-8_c5    0.0224  0.0009    3.0e+06 5.0e+05   6.66e+04 3.8e+03  102   69
     NGC5257-8_c6    0.0238  0.0007    3.5e+06 3.0e+05   8.13e+04 3.7e+03  126   30
     NGC5257-8_c7     0.035   0.006    4.5e+06 1.2e+06    1.6e+05 3.1e+04  185   54
     NGC5257-8_c8     0.440    0.03    3.5e+06 4.0e+05   1.52e+06 8.5e+04  272   19
     NGC5257-8_c9    0.0156   0.001    2.4e+06 1.1e+06    3.7e+04 4.7e+03  102   61
    NGC5257-8_c10    0.0233   0.001    5.9e+06 4.0e+05   1.37e+05 5.8e+03  115   78
    NGC5257-8_c11     0.494    0.03    4.6e+06 6.0e+05   2.28e+06 2.2e+05  286   23
    NGC5257-8_c12     0.042    0.01    1.7e+07 5.3e+06    6.9e+05 1.3e+05  145   24
    NGC5257-8_c13     0.386    0.02    7.3e+06 2.0e+05   2.81e+06 2.4e+02  185   14
    NGC5257-8_c14     0.019    0.01    5.6e+07 3.9e+07    1.1e+06 6.0e+05  115   31
    NGC5257-8_c15     0.023   0.005    9.6e+06 1.1e+06   2.20e+05 2.9e+03  154   92
    NGC5257-8_c16     0.022   0.006    7.9e+06 9.0e+05   1.71e+05 3.1e+03  102   35
    NGC5257-8_c17      0.24    0.05    1.1e+07 1.4e+06   2.50e+06 5.4e+04  199   12
    NGC5257-8_c18     0.025   0.005    6.9e+06 9.0e+05   1.72e+05 3.3e+03  145   91
    NGC5257-8_c19     0.013   0.002    4.2e+06 9.0e+05    5.4e+04 6.9e+03  102   13
    NGC5257-8_c20      0.78     0.1    2.4e+07 8.7e+06    1.8e+07 5.3e+06  345   40
    NGC5257-8_c21     0.017   0.005    6.5e+06 1.7e+06   1.14e+05 4.5e+03  145   31
    NGC5257-8_c22     0.012   0.002    8.8e+06 7.0e+05  1.068e+05 1.9e+02  102   13
    NGC5257-8_c23     0.037    0.01    1.0e+07 1.7e+06  3.756e+05 2.8e+03  136   34
    NGC5257-8_c24     0.030   0.008    1.9e+07 7.1e+06    5.8e+05 1.5e+05  145   26
    NGC5257-8_c25    0.0533   0.005    5.8e+06 7.0e+05   3.08e+05 1.8e+04  162   12
    NGC5257-8_c26      0.12    0.06    8.1e+06 1.5e+06   9.78e+05 9.6e+04  199   35
    NGC5257-8_c27    0.0113  0.0009        NaN     NaN        NaN     NaN  102   11
    NGC5257-8_c28     0.026    0.02    7.8e+06 2.5e+06    2.0e+05 6.6e+04  162   40
    NGC5257-8_c29     0.021   0.005    6.8e+06 1.5e+06   1.42e+05 2.8e+03  102   16
    NGC5257-8_c30     0.015    0.01    6.5e+06 3.6e+06    9.8e+04 5.5e+04  102   45
    NGC5257-8_c31     0.014   0.008    1.5e+07 5.5e+06    2.0e+05 3.2e+04  115   18
    NGC5257-8_c32     0.028   0.007    7.2e+06 9.0e+05   2.02e+05 7.9e+03  126   12
    NGC5257-8_c33     0.062   0.009    1.4e+07 2.0e+06   8.39e+05 5.4e+04  115   10
    NGC5257-8_c34     0.014   0.003    9.3e+06 9.0e+05   1.32e+05 1.6e+03  102   17
    NGC5257-8_c35     0.046   0.007    3.8e+07 1.1e+07    1.8e+06 3.6e+05  115   10
    NGC5257-8_c36    0.0179  0.0009    2.9e+06 5.0e+05   5.19e+04 3.0e+03  102   13
    NGC5257-8_c37      0.66    0.08    8.0e+06 4.0e+05 5.3180e+06 4.7e+03  381   30
    NGC5257-8_c38     0.071    0.02    2.0e+07 8.1e+06    1.4e+06 4.1e+05  178   35
    NGC5257-8_c39    0.0254   0.001    3.4e+06 5.0e+05   8.67e+04 6.3e+03  115   18
    NGC5257-8_c40    0.0171   0.001    8.1e+06 3.0e+05  1.394e+05 6.1e+02  136   29
    NGC5257-8_c41    0.0984   0.005    4.3e+06 5.0e+05   4.24e+05 3.2e+04  218   16
    NGC5257-8_c42     0.021   0.003    2.4e+06 1.9e+06    5.2e+04 1.3e+04  126   14
    NGC5257-8_c43    0.0573   0.001    3.3e+06 1.0e+05  1.853e+05 5.5e+02  154    9
    NGC5257-8_c44     0.030   0.007    8.9e+06 1.0e+06   2.65e+05 3.1e+03  170   16
    NGC5257-8_c45     0.114   0.006    3.2e+06 3.0e+05   3.57e+05 1.7e+04  205   24
    NGC5257-8_c46    0.0259   0.001        NaN     NaN        NaN     NaN 126   34
    NGC5257-8_c47    0.0216   0.001    3.4e+06 6.0e+05   7.30e+04 7.4e+03  102   23
    NGC5257-8_c48     0.315    0.03    4.2e+06 8.0e+05    1.3e+06 1.8e+05  349   31
    NGC5257-8_c49    0.0653   0.003        NaN     NaN        NaN     NaN  178   27
    NGC5257-8_c50    0.0419   0.002    1.9e+06 1.0e+06   8.02e+04 7.6e+03  115  108
    NGC5257-8_c51    0.0141  0.0004    4.2e+06 2.0e+05   5.88e+04 2.1e+03  102   15
    NGC5257-8_c52     0.016   0.003    3.0e+06 2.4e+06    4.7e+04 1.5e+04  115   23
    NGC5257-8_c53    0.0516   0.003    3.2e+06 3.0e+05   1.63e+05 4.7e+03  145   11
    NGC5257-8_c54     0.031   0.008    6.3e+06 1.4e+06   1.96e+05 4.1e+03  178   14
    NGC5257-8_c55     0.030   0.005    6.5e+06 8.0e+05   1.99e+05 1.4e+02  136   26
    NGC5257-8_c56    0.0087   0.009    5.2e+07 4.1e+07    4.5e+05 2.9e+05  115   25
    NGC5257-8_c57     0.216   0.005    6.6e+06 1.0e+05  1.429e+06 2.2e+03  272   32
    NGC5257-8_c58     0.017   0.005    1.2e+07 2.4e+06   2.07e+05 1.1e+04  136   28
    NGC5257-8_c59      0.23    0.04    4.3e+06 1.2e+06    1.0e+06 2.0e+05  252   15
    NGC5257-8_c60     0.188    0.02    5.2e+06 1.0e+06    9.8e+05 1.1e+05  295   32
    NGC5257-8_c61      0.13    0.02    6.5e+06 7.0e+05  8.686e+05 2.9e+03  235   25
    NGC5257-8_c62     0.799    0.04    2.4e+06 8.0e+05   1.92e+06 1.9e+05  378   26
    NGC5257-8_c63     0.092    0.02    1.0e+07 1.5e+06   9.63e+05 2.3e+04  162   22
    NGC5257-8_c64     0.106   0.007        NaN     NaN        NaN     NaN  192   14
    NGC5257-8_c65     0.031   0.004    5.9e+06 9.0e+05   1.86e+05 8.5e+03  136   26
    NGC5257-8_c66    0.0465   0.002    3.2e+06 3.0e+05   1.49e+05 7.5e+03  126   10
    NGC5257-8_c67    0.0594   0.005    6.4e+06 4.0e+05   3.76e+05 5.9e+03  162   13
       NGC5331_n1      0.67     0.5    3.3e+08 2.8e+08    2.0e+08 1.4e+08  356  107
       NGC5331_n2       1.4     0.6    4.5e+09 2.6e+09    5.9e+09 2.8e+09  463  135
       NGC5331_c1     0.015   0.002    3.3e+06 1.1e+06    4.9e+04 7.2e+03  115   79
       NGC5331_c2    0.0773   0.007    3.5e+06 8.0e+05    2.7e+05 3.2e+04  199   57
       NGC5331_c3     0.013   0.006    7.7e+06 1.3e+06   9.73e+04 1.6e+03  170   40
       NGC5331_c4    0.0358   0.002    7.1e+06 2.0e+05  2.537e+05 1.3e+03  192   46
       NGC5331_c5    0.0760   0.006    8.2e+06 3.0e+05   6.20e+05 1.0e+04  241   40
       NGC5331_c6     0.410    0.03    9.0e+06 3.0e+05   3.68e+06 4.6e+04  455   85
       NGC5331_c7     0.050    0.02    1.3e+07 4.1e+06    6.6e+05 8.6e+04  236   60
       NGC5331_c8     0.025    0.02    3.3e+07 2.2e+07    8.3e+05 4.3e+05  192   50
       NGC5331_c9      0.13    0.04    3.1e+08 1.9e+08    3.6e+07 1.7e+07  252   65
      NGC5331_c10     0.012   0.008    4.0e+07 2.8e+07    4.9e+05 2.7e+05  145   75
      NGC5331_c11     0.017    0.02    2.9e+09 2.6e+09    4.1e+07 3.2e+07  224   51
      NGC5331_c12      0.21     0.1    1.2e+07 3.4e+06   2.49e+06 2.1e+05  329   39
      NGC5331_c13     0.014   0.004    7.8e+06 9.0e+05   1.05e+05 1.5e+03  199   64
      NGC5331_c14     0.051    0.02    1.0e+07 2.1e+06   5.22e+05 1.1e+04  178   38
      NGC5331_c15     0.076    0.03    1.1e+07 2.5e+06   8.53e+05 3.5e+04  282   69
      NGC5331_c16     0.468    0.05    8.1e+06 4.0e+05   3.78e+06 5.1e+04  349   50
      NGC5331_c17    0.0056    0.01    9.8e+07 8.8e+07    5.5e+05 4.3e+05  115   69
      NGC5331_c18     0.028    0.04    1.5e+09 1.4e+09    3.8e+07 3.2e+07  126   46
      NGC5331_c19      0.22    0.07    7.3e+06 1.1e+06   1.64e+06 6.5e+04  483  105
      NGC5331_c20    0.0322   0.001   5.14e+07 4.9e+06   1.65e+06 1.1e+05  170   52
      NGC5331_c21     0.011   0.009    1.0e+07 2.8e+06   1.06e+05 1.1e+04  154   73
      NGC5331_c22      0.30    0.08    6.4e+06 1.5e+06   1.93e+06 5.8e+04  392   58
      NGC5331_c23    0.0043   0.003    4.3e+08 3.5e+08    1.7e+06 1.2e+06  103   55
      NGC5331_c24    0.0079   0.009    7.4e+07 6.2e+07    5.8e+05 4.1e+05  185   56
      NGC5331_c25     0.018   0.005    7.7e+06 8.0e+05  1.418e+05 1.3e+03  230   74
      NGC5331_c26      0.74     0.3    1.2e+07 3.0e+06   9.00e+06 6.2e+05  428   70
      NGC5331_c27     0.020    0.03    6.0e+07 5.0e+07    1.2e+06 8.3e+05  192   57
      NGC5331_c28     0.019    0.02    7.8e+06 3.7e+06    1.5e+05 7.9e+04  145   63
      NGC5331_c29      0.19    0.06    1.8e+07 7.0e+06    3.5e+06 6.4e+05  353   64
      NGC5331_c30     0.078    0.01    5.1e+06 1.5e+06    4.0e+05 5.8e+04  262   51
      NGC5331_c31     0.015   0.004    6.4e+06 1.7e+06   9.78e+04 1.6e+03  206   48
      NGC5331_c32     0.273    0.02    3.0e+06 5.0e+05   8.16e+05 4.0e+04  449  107
      NGC5331_c33     0.076    0.02    4.6e+06 1.9e+06    3.5e+05 6.7e+04  333   66
      NGC5331_c34     0.189    0.02    9.1e+06 5.0e+05   1.72e+06 1.7e+04  360   93
      NGC5331_c35    0.0231   0.002    6.5e+06 4.0e+05 1.4920e+05 1.3e+02  145   75
      NGC5331_c36     0.035    0.03    7.0e+06 3.9e+06    2.4e+05 1.6e+05  277   54
      NGC5331_c37    0.0071   0.002    1.0e+07 1.3e+06  7.178e+04 6.5e+00  162   65
      NGC5331_c38    0.0136  0.0008    5.6e+06 5.0e+05   7.63e+04 3.4e+03  145   60
      NGC5331_c39    0.0172  0.0009    4.9e+06 6.0e+05   8.40e+04 7.4e+03  178   66
      NGC5331_c40     0.023    0.01    1.0e+07 2.4e+06   2.34e+05 5.7e+03  178   58
      NGC5331_c41     0.073    0.03    6.9e+06 2.3e+06   5.02e+05 3.5e+04  325   98
      NGC5331_c42    0.0046   0.003    8.2e+06 1.7e+06    3.8e+04 5.1e+03  115  129
      NGC5331_c43     0.031    0.02    3.2e+07 2.0e+07    9.8e+05 4.7e+05  154   88
      NGC5331_c44     0.010    0.01    8.2e+06 3.2e+06    8.6e+04 3.8e+04  145  122
      NGC5331_c45     0.021    0.03    4.0e+08 3.8e+08    7.7e+06 6.7e+06  145  112
      NGC5331_c46    0.0294   0.002    2.0e+06 1.2e+06    5.9e+04 7.2e+03  170   68
      NGC5331_c47    0.0062   0.005    1.3e+07 4.4e+06   7.85e+04 8.1e+03  136  123
      NGC5331_c48     0.021    0.01    3.6e+07 2.4e+07    7.6e+05 4.1e+05  170   41
      NGC5331_c49    0.0075   0.002        NaN     NaN        NaN     NaN  136   76
      NGC5331_c50     0.014    0.02    1.5e+07 7.0e+06    2.1e+05 3.6e+04  154   54
      NGC5331_c51     0.015   0.006    3.2e+06 3.2e+06    4.9e+04 6.2e+03  145  100
      NGC5331_c52     0.082    0.02    3.3e+08 1.8e+08    2.4e+07 9.6e+06  247   54
      NGC5331_c53     0.015   0.004    3.4e+06 3.4e+06    4.9e+04 1.4e+04  154  101
      NGC5331_c54    0.0048   0.002    9.4e+06 1.8e+06   4.50e+04 1.1e+03  115  120
      NGC5331_c55    0.0071   0.004    4.4e+06 4.4e+06  3.149e+04 2.4e+02  115   66
      NGC5331_c56    0.0148   0.001    2.9e+06 6.0e+05   4.28e+04 3.8e+03  136   74
      NGC5331_c57     0.014   0.005    7.2e+06 1.4e+06   1.01e+05 4.4e+03  230   58
      NGC5331_c58     0.016   0.005    5.6e+06 1.5e+06    9.2e+04 9.7e+03  206   86
      NGC5331_c59     0.019    0.01    8.4e+06 2.2e+06    1.6e+05 2.8e+04  218   34
       NGC5734_n1    0.0094    0.02        NaN     NaN        NaN     NaN  206    3
       NGC5734_c1    0.0048  0.0009    4.4e+09 1.7e+09    1.9e+07 7.8e+06  136    3
       NGC5734_c2     0.016   0.002    7.5e+09 3.1e+09    1.2e+08 4.8e+07  225   10
       NGC5734_c3    0.0045   0.001    5.8e+08 4.7e+08    2.6e+06 2.2e+06  115   25
       NGC5734_c4    0.0631   0.002    2.5e+08 4.0e+07    1.4e+07 1.8e+06  263    3
       NGC5734_c5     0.011   0.005    3.5e+09 3.0e+09    3.4e+07 3.0e+07  186    8
       NGC5734_c6     0.021    0.01    1.1e+09 1.0e+09    2.2e+07 2.2e+07  247   15
       NGC5936_n1     0.631    0.02        NaN     NaN        NaN     NaN  440   76
       NGC5936_c1    0.0112  0.0003   1.00e+07 1.0e+06    1.1e+05 1.5e+04  144    3
       NGC5936_c2    0.0243   0.001    4.2e+09 5.0e+08    9.4e+07 1.1e+07  239    3
       NGC5936_c3    0.0101  0.0003    3.8e+07 1.1e+07    3.8e+05 1.1e+05  177    3
       NGC5936_c4    0.0034  0.0005    2.0e+08 1.3e+08    6.2e+05 4.0e+05  125    3
       NGC5936_c5    0.0023  0.0007    1.3e+09 9.5e+08    2.9e+06 2.0e+06  102    3
       NGC5936_c6   0.00913  0.0007    2.9e+09 5.9e+08    2.3e+07 3.5e+06  169    3
       NGC5936_c7    0.0107  0.0006    1.1e+07 1.3e+06    1.2e+05 1.7e+04  144    3
       NGC6090_n1      0.15     0.1    7.7e+08 6.5e+08    1.1e+08 8.1e+07  146   13
       NGC6090_c1     0.131   0.003    4.8e+06 3.0e+05   6.31e+05 2.7e+04  338   26
       NGC6090_c2      0.16    0.09    1.1e+07 2.9e+06   1.76e+06 6.0e+04  193   32
       NGC6090_c3       2.3     0.3    9.2e+06 6.0e+05  2.075e+07 9.8e+04  354   37
       NGC6090_c4      0.18    0.06    6.7e+06 1.6e+06   1.18e+06 8.7e+04  136   17
       NGC6090_c5     0.090    0.06    1.1e+07 2.9e+06   9.80e+05 4.3e+04  247   30
       NGC6090_c6     0.063    0.04    5.2e+07 3.9e+07    3.3e+06 2.0e+06  103   21
       NGC6090_c7      0.46     0.1    3.7e+06 2.1e+06    1.7e+06 4.0e+05  136   12
       NGC6090_c8     0.164   0.007    8.0e+06 2.0e+05  1.317e+06 4.5e+03  386   15
       NGC6090_c9      0.71    0.08    6.0e+06 7.0e+05   4.23e+06 1.4e+05  186   15
      NGC6090_c10     0.529    0.05    3.1e+06 4.0e+05   1.64e+06 4.6e+04  200   11
      NGC6090_c11     0.460    0.04    5.7e+06 7.0e+05   2.63e+06 1.4e+05  206   15
      NGC6090_c12      0.14    0.06    6.5e+06 2.9e+06   9.32e+05 9.4e+04  200   42
      NGC6090_c13     0.053    0.06    5.2e+07 4.1e+07    2.8e+06 1.8e+06  178   40
      NGC6090_c14      0.29    0.05    7.2e+06 5.0e+05   2.12e+06 2.9e+04  154   11
      NGC6090_c15     0.087    0.08    8.7e+06 2.4e+06    7.6e+05 1.4e+05  136   19
      NGC6090_c16      0.11    0.03    6.9e+06 9.0e+05   7.82e+05 2.7e+04  154   17
      NGC6090_c17     0.065    0.01    8.5e+06 7.0e+05  5.522e+05 5.3e+03  103   22
      NGC6090_c18     0.437    0.03    5.8e+06 5.0e+05   2.52e+06 9.5e+04  236   20
      NGC6090_c19     0.023   0.008    1.3e+07 3.1e+06   2.95e+05 1.7e+04  146   39
      NGC6090_c20     0.102   0.005    5.2e+06 4.0e+05   5.34e+05 2.9e+04  230   28
      NGC6090_c21     0.121   0.002    3.4e+06 1.0e+05   4.10e+05 9.0e+03  247   15
      NGC6090_c22      0.14    0.01    6.9e+06 4.0e+05  9.429e+05 9.8e+02  403   31
       NGC6240_n1       4.7     0.8    9.9e+08 3.2e+08    4.6e+09 1.1e+09  360   11
       NGC6240_n2       2.3      1.    3.6e+08 2.7e+08    7.5e+08 4.5e+08  425   40
       NGC6240_c1     0.024   0.007    1.4e+07 3.3e+06   3.26e+05 3.2e+04  262   98
       NGC6240_c2     0.013   0.003    9.4e+06 1.0e+06   1.23e+05 2.5e+03  163   26
       NGC6240_c3     0.057    0.02    8.7e+06 1.1e+06   4.95e+05 1.8e+04  360   37
       NGC6240_c4     0.069    0.02    7.3e+06 1.1e+06   5.01e+05 2.6e+04  252   17
       NGC6240_c5     0.442    0.03    3.2e+06 7.0e+05   1.39e+06 1.3e+05  349   30
       NGC6240_c6     0.151   0.009    6.3e+06 2.0e+05 9.4290e+05 4.0e+02  402   12
       NGC6240_c7     0.043    0.01    6.7e+06 1.2e+06   2.92e+05 1.1e+04  163   15
       NGC6240_c8     0.095    0.04    1.4e+07 4.0e+06    1.3e+06 1.4e+05  145   15
       NGC6240_c9      0.17    0.02   1.06e+07 1.0e+06   1.80e+06 4.1e+04  345   13
      NGC6240_c10     0.015   0.003    6.8e+06 1.2e+06  1.039e+05 4.2e+02  154   29
      NGC6240_c11    0.0088   0.004    1.1e+07 2.8e+06    9.7e+04 1.1e+04  115   15
      NGC6240_c12     0.038   0.009    1.5e+06 1.5e+06    5.7e+04 2.7e+04  126   42
      NGC6240_c13     0.023    0.01    5.8e+06 4.3e+06   1.33e+05 1.1e+04  103   11
      NGC6240_c14     0.030    0.04    5.6e+07 4.6e+07    1.7e+06 1.1e+06  145   19
      NGC6240_c15    0.0820   0.004    7.4e+06 2.0e+05  6.042e+05 3.3e+03  378   17
      NGC6240_c16     0.030   0.009    5.5e+06 2.3e+06   1.67e+05 3.7e+03  206   22
      NGC6240_c17    0.0613   0.002    5.7e+06 3.0e+05   3.49e+05 1.5e+04  326   20
      NGC6240_c18    0.0421   0.002    6.1e+06 2.0e+05  2.581e+05 1.7e+03  236   39
       NGC6701_n1     0.821    0.02        NaN     NaN        NaN     NaN  793   12
       NGC6701_c1   0.00685  0.0004    9.0e+06 9.0e+05   6.15e+04 6.4e+03  126    3
       NGC6701_c2    0.0202   0.001    1.7e+08 4.7e+07    3.2e+06 7.2e+05  206    3
       NGC6786_n1      3.10     0.3    2.5e+08 7.0e+07    6.9e+08 1.3e+08  469   45
       NGC6786_n2     0.039    0.09    1.5e+10 1.5e+10    5.8e+08 5.3e+08  103   18
       NGC6786_c1     0.017   0.005    8.5e+06 1.0e+06   1.49e+05 2.0e+03  136   78
       NGC6786_c2      1.07    0.08    8.3e+06 3.0e+05  8.913e+06 3.6e+04  525  193
       NGC6786_c3   0.00415  0.0003    3.2e+06 3.0e+05  1.315e+04 1.0e+02  -89   48
       NGC6786_c4     0.043    0.01    8.1e+06 9.0e+05  3.482e+05 6.0e+02  212   57
       NGC6786_c5     0.054   0.008    9.0e+06 7.0e+05   4.81e+05 6.0e+03  236   55
       NGC6786_c6     0.087    0.03    7.8e+06 1.1e+06   6.76e+05 1.6e+04  224   34
       NGC6786_c7     0.015   0.008    1.0e+07 2.2e+06  1.511e+05 3.7e+02  171   36
       NGC6786_c8    0.0089   0.009    7.3e+06 4.3e+06    6.5e+04 5.2e+04  126   55
       NGC6786_c9      0.12    0.05    8.7e+06 1.3e+06  1.083e+06 8.5e+03  224   34
      NGC6786_c10    0.0077   0.002    6.4e+06 1.3e+06  4.979e+04 3.0e+02  126   39
      NGC6786_c11     0.042    0.01    9.1e+06 1.2e+06  3.814e+05 2.5e+03  247   55
      NGC6786_c12     0.012   0.002    1.5e+07 2.7e+06   1.84e+05 1.7e+04  185   26
      NGC6786_c13     0.042    0.02    1.4e+07 4.8e+06   5.86e+05 4.5e+04  185   38
      NGC6786_c14     0.015   0.004    2.9e+06 2.9e+06    4.4e+04 1.3e+04  115   24
      NGC6786_c15      0.10    0.03    7.0e+06 1.4e+06   7.18e+05 3.4e+04  224   25
      NGC6786_c16     0.016   0.008    1.3e+07 3.8e+06   2.06e+05 2.1e+04  171   37
      NGC6786_c17     0.065   0.007    3.4e+06 1.4e+06    2.2e+05 3.8e+04  163   16
      NGC6786_c18     0.039    0.01    5.1e+06 1.9e+06    2.0e+05 2.2e+04  154   23
      NGC6786_c19     0.115    0.01    7.9e+06 3.0e+05  9.051e+05 6.7e+03  349   51
      NGC6786_c20     0.185   0.005    8.3e+06 1.0e+05  1.541e+06 2.2e+03  431  155
      NGC6786_c21    0.0111  0.0008    2.3e+06 9.0e+05   2.58e+04 2.6e+03  136   67
      NGC6786_c22     0.018   0.004    2.2e+06 2.2e+06    4.0e+04 1.9e+04  145   32
      NGC6786_c23      0.19    0.04    5.2e+06 1.8e+06    9.7e+05 1.1e+05  313   57
      NGC6786_c24    0.0157  0.0007    3.3e+06 4.0e+05   5.13e+04 3.8e+03  126   32
      NGC6786_c25     0.027   0.006    9.1e+06 1.0e+06   2.43e+05 6.9e+03  154   60
      NGC6786_c26     0.022   0.003   1.01e+07 9.0e+05   2.26e+05 3.1e+03  154   37
      NGC6786_c27     0.202    0.02    6.0e+06 5.0e+05   1.21e+06 3.5e+04  313   80
      NGC6786_c28    0.0066   0.002    1.4e+08 7.4e+07    9.0e+05 3.6e+05  115   66
      NGC6786_c29     0.070    0.06    1.1e+07 3.4e+06   7.77e+05 6.0e+04  267   45
      NGC6786_c30     0.060    0.05    8.2e+06 2.2e+06    4.9e+05 1.0e+05  272   51
      NGC6786_c31     0.095    0.07    7.8e+06 2.2e+06    7.4e+05 1.5e+05  136   23
      NGC6786_c32    0.0833   0.008    5.8e+06 7.0e+05   4.81e+05 2.2e+04  154   17
      NGC6786_c33      0.16    0.07    3.3e+06 3.3e+06   5.17e+05 3.7e+04  145   25
      NGC6786_c34     0.019    0.01    1.4e+07 5.4e+06    2.7e+05 4.3e+04  206   38
      NGC6786_c35    0.0187   0.001        NaN     NaN        NaN     NaN  163   26
      NGC6786_c36      0.77     0.2    7.9e+06 9.0e+05   6.06e+06 3.5e+03  287   24
      NGC6786_c37     0.045    0.01    7.6e+06 1.0e+06   3.46e+05 1.3e+04  126   18
      NGC6786_c38      0.59     0.2    5.7e+06 2.1e+06   3.33e+06 4.9e+04  277   31
      NGC6786_c39     0.020   0.008    7.2e+06 1.7e+06   1.43e+05 6.7e+03  171   34
      NGC6786_c40     0.018    0.03    1.8e+07 1.0e+07    3.2e+05 1.1e+05  126   22
      NGC6786_c41     0.012   0.001    9.2e+06 6.0e+05 1.0860e+05 4.0e+01  115   44
      NGC6786_c42     0.110   0.008    3.7e+06 3.0e+05   4.01e+05 1.7e+04  154   61
      NGC6786_c43     0.034   0.004    5.9e+06 8.0e+05   2.02e+05 1.2e+04  126  158
      NGC6786_c44     0.021   0.005    1.4e+07 3.3e+06   2.97e+05 2.4e+04  163   44
      NGC6786_c45     0.127    0.01    7.0e+06 3.0e+05  8.854e+05 4.6e+03  236   24
      NGC6786_c46     0.241   0.009    8.2e+06 2.0e+05  1.978e+06 7.1e+03  326   85
      NGC6786_c47     0.012   0.007    5.4e+06 5.4e+06        NaN     NaN  145   77
      NGC6786_c48      0.12    0.04    5.7e+06 2.6e+06   6.72e+05 2.7e+04  342  111
      NGC6786_c49    0.0070   0.002    4.2e+06 3.0e+06    2.9e+04 6.7e+03  103   44
      NGC6786_c50     0.035   0.006    6.7e+06 1.0e+06   2.34e+05 3.2e+03  252   34
      NGC6786_c51     0.046    0.01    4.2e+06 3.3e+06    1.9e+05 4.0e+04  218   42
      NGC6786_c52     0.050    0.02    1.1e+07 2.8e+06   5.65e+05 2.0e+04  345   81
      NGC6786_c53     0.039   0.005    3.3e+06 1.6e+06    1.3e+05 3.0e+04  236   57
      NGC6786_c54     0.051    0.02    2.2e+06 2.2e+06    1.1e+05 1.5e+04  136   31
      NGC6786_c55     0.012   0.004    7.2e+06 1.3e+06   9.00e+04 3.1e+03  103   36
      NGC6786_c56     0.016   0.007    6.1e+06 2.9e+06   9.41e+04 9.1e+03  126   60
      NGC6786_c57     0.014   0.004    6.6e+06 1.5e+06   8.99e+04 3.0e+03  171   35
       NGC7130_n1     0.824    0.01        NaN     NaN        NaN     NaN  423    4
       NGC7130_c1     0.199   0.005    2.0e+08 4.1e+07    3.6e+07 6.4e+06  359   21
       NGC7130_c2    0.0529   0.004    3.5e+07 1.4e+07    1.9e+06 7.9e+05  294   12
       NGC7130_c3    0.0030   0.001    1.7e+07 7.0e+06    5.2e+04 2.2e+04  -88    3
       NGC7130_c4    0.0377   0.003    2.4e+07 8.4e+06    9.2e+05 3.2e+05  223    3
       NGC7130_c5    0.0227   0.001    2.0e+07 7.5e+06    4.5e+05 1.9e+05  229    3
       NGC7130_c6   0.00336  0.0002    8.6e+07 2.5e+07    2.9e+05 8.4e+04  -88    3
       NGC7130_c7     0.013   0.002    5.7e+08 2.8e+08    7.4e+06 4.0e+06  223    3
       NGC7130_c8   0.00374  0.0002    1.1e+08 4.0e+07    4.2e+05 1.5e+05  114    3
       NGC7130_c9    0.0040   0.002    1.3e+09 1.1e+09    5.1e+06 4.1e+06  -88    8
      NGC7130_c10    0.0077   0.002    8.1e+08 6.3e+08    6.1e+06 5.0e+06  114   26
      NGC7130_c11    0.0049  0.0008    9.4e+08 5.3e+08    4.6e+06 2.8e+06  102    3
       NGC7469_n1     5.431    0.03        NaN     NaN        NaN     NaN  592   99
       NGC7469_c1    0.0050   0.002        NaN     NaN        NaN     NaN  136    3
       NGC7469_c2    0.0025  0.0007    3.7e+09 2.2e+09    8.3e+06 4.4e+06  -89    3
       NGC7469_c3    0.0027   0.001    5.8e+09 4.3e+09    1.6e+07 1.2e+07  103    3
       NGC7469_c4    0.0095   0.002    7.4e+09 4.1e+09    6.8e+07 4.0e+07  115    3
       NGC7591_n1     0.364    0.02        NaN     NaN        NaN     NaN  365    7
       NGC7591_c1    0.0113  0.0008    3.6e+07 1.0e+07    4.1e+05 1.2e+05  153    3
       NGC7591_c2   0.00841  0.0006    2.9e+08 1.2e+08    2.2e+06 8.2e+05  144    3
       NGC7771_n1    0.0053   0.005        NaN     NaN        NaN     NaN  102    3
       NGC7771_c1    0.0114  0.0006    6.2e+07 2.4e+07    7.1e+05 2.8e+05  145    3
       NGC7771_c2    0.0122  0.0007    1.0e+07 1.7e+06    1.3e+05 5.0e+04  145    3
       NGC7771_c3      0.11    0.07    5.0e+09 4.2e+09    5.4e+08 4.9e+08  303    3
       NGC7771_c4      0.17    0.04    7.1e+09 3.3e+09    1.2e+09 5.3e+08  271   16
       NGC7771_c5    0.0074   0.005        NaN     NaN        NaN     NaN  125    8
       NGC7771_c6     0.019   0.002    4.6e+09 1.1e+09    8.0e+07 2.1e+07  -88    9
       NGC7771_c7     0.020   0.005    4.5e+07 3.3e+07    9.1e+05 8.7e+05  102    7
      UGC01845_n1     0.485    0.04        NaN     NaN        NaN     NaN  421   31
      UGC01845_c1     0.031    0.01        NaN     NaN        NaN     NaN  169  150
      UGC01845_c2     0.045   0.005        NaN     NaN        NaN     NaN  161   30
      UGC03351_n1      0.13    0.04        NaN     NaN        NaN     NaN  371   64
      UGC03351_c1   0.00532  0.0003    1.1e+08 2.0e+07    5.9e+05 9.3e+04  145   20
      UGC03351_c2    0.0033  0.0005    5.7e+09 1.7e+09    1.8e+07 5.3e+06  115   29
      UGC03351_c3    0.0028  0.0005    7.5e+07 4.3e+07    2.1e+05 1.2e+05  126   27
      UGC03351_c4   0.00891  0.0007    4.1e+09 9.5e+08    3.3e+07 8.5e+06  230   60
      UGC03351_c5   0.00255  0.0002    1.1e+09 2.9e+08    2.7e+06 7.3e+05  126   59
      UGC03351_c6     0.016   0.002    5.4e+08 2.9e+08    8.8e+06 5.0e+06  236   41
      UGC03351_c7   0.00286  0.0003        NaN     NaN        NaN     NaN  136   24
      UGC03351_c8    0.0034   0.003    8.9e+09 8.2e+09    3.0e+07 2.9e+07  145   49
      UGC03351_c9    0.0762   0.003    7.6e+08 1.2e+08    5.7e+07 8.4e+06  277   35
     UGC03351_c10   0.00560  0.0002    5.1e+08 8.8e+07    2.8e+06 6.1e+05  103   40
     UGC03351_c11    0.0024   0.001    9.0e+09 6.2e+09    2.1e+07 1.5e+07  103   20
     UGC03351_c12   0.00476  0.0002   1.15e+07 1.2e+06    5.5e+04 6.7e+03  115   19
      UGC08387_n1      5.47     0.5    7.4e+07 1.6e+07    4.0e+08 6.2e+07  882  267
      UGC08387_c1     0.035    0.02    2.0e+08 1.5e+08    6.5e+06 3.8e+06  135   22
      UGC08387_c2     0.019   0.005    3.3e+08 1.9e+08    5.8e+06 2.5e+06  114   49
      UGC08387_c3    0.0369   0.003    4.3e+08 8.3e+07    1.5e+07 2.3e+06  102   14
        VV340a_n1      0.33    0.06    5.2e+07 1.9e+07    1.7e+07 4.7e+06  389  119
        VV340a_n2      0.24     0.5    4.4e+07 3.6e+07    1.0e+07 6.8e+06  375  101
        VV340a_c1    0.0116  0.0009    5.9e+06 4.0e+05  6.784e+04 1.9e+02  145   66
        VV340a_c2     0.175   0.004    3.3e+06 1.0e+05  5.633e+05 5.4e+03  300   18
        VV340a_c3     0.030   0.004    8.0e+06 4.0e+05   2.39e+05 5.7e+03  206   18
        VV340a_c4    0.0262   0.003    7.4e+06 3.0e+05  1.925e+05 2.9e+02  206   24
        VV340a_c5     0.016   0.002    5.1e+06 1.2e+06    8.1e+04 1.1e+04  145   25
        VV340a_c6    0.0104   0.001    6.9e+06 3.0e+05  7.167e+04 1.7e+02  136   55
        VV340a_c7     0.014   0.002    8.3e+06 6.0e+05   1.13e+05 3.7e+03  162   47
        VV340a_c8    0.0052   0.002    1.2e+07 2.4e+06   6.12e+04 1.6e+03  -89   44
        VV340a_c9     0.013   0.003    5.4e+06 1.5e+06   6.98e+04 5.4e+03  126   45
       VV340a_c10    0.0087   0.003    7.7e+06 1.1e+06  6.759e+04 4.6e+02  126   50
       VV340a_c11    0.0049   0.001    8.0e+06 9.0e+05  3.940e+04 3.8e+02  126   40
       VV340a_c12     0.071    0.02    7.4e+06 8.0e+05  5.305e+05 4.4e+03  257   74
       VV340a_c13     0.054    0.01    9.5e+06 1.2e+06   5.11e+05 7.9e+03  192   41
       VV340a_c14     0.049    0.03    1.0e+07 2.5e+06    5.0e+05 5.6e+04  218   49
       VV340a_c15    0.0950   0.008    6.3e+06 4.0e+05   5.96e+05 1.1e+04  304   47
       VV340a_c16    0.0425   0.001    2.6e+06 5.0e+05   1.11e+05 6.5e+03  185   19
       VV340a_c17     0.056    0.02    5.0e+08 3.0e+08    2.8e+07 1.4e+07  272   63
       VV340a_c18    0.0110  0.0006    5.2e+06 5.0e+05   5.69e+04 4.1e+03  136   82
       VV340a_c19    0.0033   0.005    1.1e+07 4.0e+06   3.50e+04 3.3e+03  126   82
       VV340a_c20      0.35    0.06    5.2e+06 1.5e+06    1.8e+06 2.2e+05  385   88
       VV340a_c21    0.0060   0.002    9.2e+06 1.2e+06   5.45e+04 1.4e+03  136   53
       VV340a_c22    0.0171  0.0007    4.3e+06 5.0e+05   7.33e+04 5.4e+03  162   50
       VV340a_c23    0.0207   0.002    5.3e+06 7.0e+05   1.09e+05 7.7e+03  185   24
       VV340a_c24    0.0399   0.004    2.5e+06 1.4e+06    1.0e+05 1.9e+04  154   46
       VV340a_c25     0.043   0.007    7.8e+06 6.0e+05  3.378e+05 7.6e+02  224   52
       VV340a_c26    0.0059   0.002    6.7e+06 1.8e+06   3.93e+04 1.3e+03  103   60
       VV340a_c27     0.019   0.004    6.1e+06 1.4e+06  1.165e+05 1.1e+03  178   25
       VV340a_c28     0.093    0.01    8.3e+06 5.0e+05   7.65e+05 3.8e+04  296   74
       VV340a_c29     0.036   0.009    7.3e+06 7.0e+05   2.62e+05 1.7e+04  206   21
       VV340a_c30    0.0505   0.004    6.3e+06 4.0e+05   3.17e+05 5.1e+03  236   23
       VV340a_c31    0.0230   0.001    5.6e+06 4.0e+05   1.28e+05 5.1e+03  178   42
       VV340a_c32     0.071    0.01    7.0e+06 6.0e+05   5.04e+05 7.6e+03  286   37
       VV340a_c33     0.040   0.009    6.8e+06 1.1e+06   2.71e+05 6.4e+03  218   41
       VV340a_c34     0.010   0.001    5.2e+06 1.3e+06    5.3e+04 6.5e+03  145   39
       VV340a_c35    0.0283   0.001    6.8e+06 1.0e+05  1.906e+05 7.6e+02  170   37
       VV340a_c36     0.222   0.009    5.4e+06 5.0e+05   1.20e+06 7.3e+04  349  107
       VV340a_c37    0.0403   0.003    6.7e+06 3.0e+05 2.7140e+05 2.3e+02  224   27
       VV340a_c38    0.0675   0.007    9.5e+06 6.0e+05  6.412e+05 3.0e+03  247   23
       VV340a_c39     0.012   0.001    9.5e+06 7.0e+05  1.136e+05 3.8e+02  136   66
       VV340a_c40      0.18    0.04    7.4e+06 8.0e+05   1.33e+06 3.5e+04  313  110
       VV340a_c41     0.046    0.01    1.1e+07 2.0e+06   5.01e+05 2.3e+04  192   52
       VV340a_c42      0.24    0.06    1.1e+07 1.8e+06   2.56e+06 6.5e+04  523  195
       VV340a_c43     0.012   0.006    5.6e+06 2.8e+06    6.5e+04 1.1e+04  162   45
       VV340a_c44     0.056    0.02    8.4e+06 1.4e+06   4.67e+05 3.0e+04  252   73
       VV340a_c45    0.0059   0.008    2.0e+07 1.2e+07    1.2e+05 4.4e+04  -89   46
       VV340a_c46     0.013   0.008    1.0e+07 2.5e+06   1.34e+05 1.1e+04  145   44
       VV340a_c47      0.12    0.04        NaN     NaN        NaN     NaN  286   77
       VV340a_c48     0.014   0.008    3.8e+07 2.5e+07    5.5e+05 2.9e+05  -89   40
       VV340a_c49     0.074    0.05    3.7e+07 2.6e+07    2.8e+06 1.5e+06  218   73
       VV340a_c50    0.0046  0.0009    6.7e+08 2.7e+08    3.0e+06 9.5e+05  -89   40
       VV340a_c51     0.014    0.02    7.4e+07 6.2e+07    1.0e+06 7.2e+05  115   31
       VV340a_c52      0.10    0.09    3.5e+07 2.4e+07    3.6e+06 1.9e+06  267   53
       VV340a_c53     0.061    0.03    9.1e+06 1.9e+06   5.53e+05 1.6e+04  282   66
       VV340a_c54     0.011   0.002    8.7e+06 9.0e+05  9.352e+04 8.4e+02  115   35
       VV340a_c55    0.0713   0.004    8.8e+06 2.0e+05  6.307e+05 3.1e+03  185   45
       VV340a_c56     0.016    0.01    8.1e+06 2.6e+06    1.3e+05 4.1e+04  145   80
       VV340a_c57     0.013    0.02    2.4e+07 1.6e+07    3.1e+05 1.3e+05  115   49
       VV340a_c58     0.013   0.008    1.2e+07 3.6e+06   1.56e+05 1.1e+04  154   58
       VV340a_c59      0.21     0.2    3.4e+07 2.3e+07    7.1e+06 3.7e+06  437  128
       VV340a_c60     0.024    0.02    1.4e+07 5.6e+06    3.3e+05 4.9e+04  241   78
       VV340a_c61     0.066    0.02    1.4e+08 7.6e+07    8.9e+06 3.8e+06  334   98
       VV340a_c62      0.40     0.2    1.2e+07 3.2e+06   4.95e+06 3.8e+05  515  188
       VV340a_c63     0.024   0.008    3.5e+06 3.5e+06    8.5e+04 1.8e+04  170   69
